Emotional Cues Extraction and Fusion for Multi-modal Emotion Prediction and Recognition in Conversation

Emotion Prediction in Conversation (EPC) aims to forecast the emotions of forthcoming utterances by utilizing preceding dialogues. Previous EPC approaches relied on simple context modeling for emotion extraction, overlooking fine-grained emotion cues at the word level. Additionally, prior works failed to account for the intrinsic differences between modalities, resulting in redundant information. To overcome these limitations, we propose an emotional cues extraction and fusion network, which consists of two stages: a modality-specific learning stage that utilizes word-level labels and prosody learning to construct emotion embedding spaces for each modality, and a two-step fusion stage for integrating multi-modal features. Moreover, the emotion features extracted by our model are also applicable to the Emotion Recognition in Conversation (ERC) task. Experimental results validate the efficacy of the proposed method, demonstrating superior performance on both IEMOCAP and MELD datasets.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to INTERSPEECH 2023.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

INTERSPEECH2023.cls - defines the INTERSPEECH2023 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.

